Jet Streams and Tracer Mixing in the Atmospheres of Brown Dwarfs and Isolated Young Giant Planets

Observations of brown dwarfs and relatively isolated young extrasolar giant planets have provided unprecedented details to probe atmospheric dynamics in a new regime. Questions about mechanisms governing global circulation remain to be addressed. Previous studies have shown that small-scale, randomly varying thermal perturbations resulting from interactions between convection and the overlying stratified layers can drive zonal jet streams, waves, and turbulence. Here, we improve upon our previous general circulation model by using a two-stream grey radiative transfer scheme to represent more realistic heating and cooling rates. We examine the formation of zonal jets and their time evolution, and vertical mixing of passive tracers including clouds and chemical species. Under relatively weak radiative and frictional dissipation, robust zonal jets with speeds up to a few hundred $\rm m\;s^{-1}$ are typical outcomes. The off-equatorial jets tend to be pressure-independent while the equatorial jets exhibit significant vertical wind shear. Models with strong dissipation inhibit jet formation and have isotropic turbulence in off-equatorial regions. Quasi-periodic oscillations of the equatorial flow with periods ranging from tens of days to months are prevalent at relatively low atmospheric temperatures. Sub-micron cloud particles can be transported to several scale heights above the condensation level, while larger particles form thinner layers. Cloud decks are inhomogeneous near their cloud tops. Chemical tracers with chemical timescales $>10^5$ s can be driven out of equilibrium. The equivalent vertical diffusion coefficients, $K_{\mathrm{zz}}$, for the global-mean tracer, are diagnosed from our models and are typically on the order of $1\sim10^2\rm m^2\;s^{-1}$. Finally, we derive an analytic estimation of $K_{\mathrm{zz}}$ for different types of tracers under relevant conditions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
